Value Preferences Estimation and Disambiguation in Hybrid Participatory Systems

Understanding citizens' values in participatory systems is crucial for citizen-centric policy-making. We envision a hybrid participatory system where participants make choices and provide motivations for those choices, and AI agents estimate their value preferences by interacting with them. We focus on situations where a conflict is detected between participants' choices and motivations, and propose methods for estimating value preferences while addressing detected inconsistencies by interacting with the participants. We operationalize the philosophical stance that "valuing is deliberatively consequential." That is, if a participant's choice is based on a deliberation of value preferences, the value preferences can be observed in the motivation the participant provides for the choice. Thus, we propose and compare value preferences estimation methods that prioritize the values estimated from motivations over the values estimated from choices alone. Then, we introduce a disambiguation strategy that combines Natural Language Processing and Active Learning to address the detected inconsistencies between choices and motivations. We evaluate the proposed methods on a dataset of a large-scale survey on energy transition. The results show that explicitly addressing inconsistencies between choices and motivations improves the estimation of an individual's value preferences. The disambiguation strategy does not show substantial improvements when compared to similar baselines--however, we discuss how the novelty of the approach can open new research avenues and propose improvements to address the current limitations.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.


==> tikz/changes.dat <==
ER_C_TB	ER_C_MC	ER_C_MO	ER_C_MO_MC_TB
0	0	0	0
2	10	0	10
1	2	0	2
2	6	0	6
1	5	1	2
1	7	0	7
0	5	5	5
0	0	0	0
1	11	9	5
1	11	0	9
1	5	0	5
4	4	0	4
4	4	0	4
1	2	0	4
1	7	0	7
0	6	0	6
4	0	8	4
6	0	0	6
1	8	0	8
0	12	1	13
0	1	1	0
0	13	0	13
0	0	0	0
6	0	0	6
1	6	4	6
4	4	0	4
2	12	3	8
0	0	0	0
0	2	0	0
0	13	0	10
1	12	6	8
0	0	0	0
0	0	0	0
1	6	0	8
2	13	9	5
0	0	0	0
4	4	0	4
3	11	6	9
0	0	0	0
2	10	0	10
2	6	0	4
1	4	0	4
2	8	5	9
0	0	0	0
0	9	4	10
1	4	0	4
0	0	0	0
0	8	8	9
2	0	0	2
0	13	0	13
3	5	0	5
0	3	3	3
0	3	0	3
4	8	4	8
6	0	0	6
1	4	0	4
0	0	0	0
2	2	3	4
0	2	0	1
0	12	7	9
2	7	8	5
0	0	0	0
0	11	0	11
1	11	0	11
3	1	0	3
2	9	2	7
0	0	0	0
3	4	0	6
2	10	0	10
0	0	0	0
0	12	0	12
1	13	9	5
0	1	3	1
0	0	0	0
2	3	0	4
0	0	0	0
3	6	0	8
2	6	0	4
4	7	9	7
1	1	0	1
0	0	0	0
1	11	3	9
1	9	0	9
3	4	0	6
0	8	1	9
0	0	0	0
0	0	0	0
0	6	5	6
2	8	3	11
0	10	0	10
0	10	0	4
0	14	0	14
0	4	0	4
0	12	9	4
1	10	4	7
0	9	2	3
3	13	8	7
1	7	0	6
2	3	0	2
1	12	3	6
1	12	0	13
0	1	7	7
0	8	0	8
0	9	4	9
0	6	0	8
1	2	0	2
4	4	0	4
0	0	0	0
0	0	0	0
2	14	5	11
2	6	0	6
0	0	0	0
0	6	0	4
1	10	0	9
1	4	0	4
0	8	0	8
2	6	0	6
0	11	5	7
1	2	0	2
0	0	0	0
0	0	0	0
0	11	5	11
0	0	0	0
0	0	6	0
0	11	1	11
2	2	2	2
0	4	0	4
0	4	0	4
0	12	0	12
1	12	0	13
2	0	0	2
0	9	7	6
1	2	0	2
0	2	2	3
2	6	0	6
0	11	7	7
4	4	0	4
3	6	5	3
6	0	0	6
1	6	6	5
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	11	0	11
0	8	0	8
1	2	3	4
1	3	1	3
0	3	5	2
0	10	0	9
0	11	5	7
0	11	9	8
0	7	1	4
3	11	5	7
4	0	0	4
0	1	0	1
2	12	1	12
1	3	2	2
1	2	0	2
0	0	0	0
3	9	7	10
2	7	0	7
0	0	0	0
0	2	0	2
2	11	6	10
0	0	0	0
6	0	0	6
2	12	3	10
0	12	2	12
2	4	4	4
0	0	0	0
1	7	0	7
2	14	0	15
0	7	3	7
0	0	0	0
6	0	0	6
1	7	0	7
0	3	1	4
0	0	0	0
1	4	0	5
6	4	8	8
0	0	0	0
0	0	0	0
4	4	0	4
0	2	0	2
2	7	4	8
0	11	0	5
0	2	0	2
0	2	4	0
0	4	0	4
1	1	0	1
1	7	0	7
0	0	0	0
4	4	0	4
1	12	1	7
0	14	14	2
2	10	2	10
0	0	0	0
1	4	0	7
2	14	0	15
0	5	4	4
1	11	4	8
1	11	2	5
0	0	0	0
2	6	0	6
1	10	1	7
0	7	2	5
0	11	0	7
2	8	2	8
1	7	0	7
4	4	0	4
0	8	0	8
0	2	0	2
1	4	0	5
6	0	0	6
0	3	1	5
2	8	0	8
0	12	4	6
0	4	0	4
1	7	0	7
1	2	0	2
0	2	9	3
6	0	0	6
2	6	0	6
2	8	0	10
0	0	0	0
6	7	7	7
0	0	0	0
3	9	5	9
1	2	0	4
2	10	4	8
0	4	5	7
3	12	4	7
0	10	12	2
2	3	0	2
0	2	0	2
2	3	0	3
0	0	0	0
0	10	2	6
0	2	1	3
0	0	0	0
0	10	7	4
1	3	0	3
3	3	0	5
0	0	0	0
0	10	4	5
1	8	0	8
2	5	7	7
3	5	0	5
1	7	3	8
1	7	0	7
0	1	0	2
0	12	7	5
0	2	0	2
2	8	0	10
0	4	0	4
0	11	0	9
2	11	7	11
0	0	0	0
1	1	0	1
0	0	0	0
1	7	4	4
1	7	0	7
0	9	0	10
2	6	0	4
0	0	0	0
0	12	5	10
0	0	0	0
0	0	0	0
0	0	0	0
0	6	0	6
4	4	0	4
0	9	8	6
1	13	4	13
2	6	0	6
1	9	6	3
3	5	0	5
0	0	0	0
6	4	6	8
0	11	5	8
0	0	0	0
0	5	0	6
0	0	0	0
1	12	4	12
3	5	3	3
0	0	0	0
2	7	0	9
2	10	0	10
1	1	0	1
1	7	0	7
0	2	0	2
3	9	9	6
1	11	3	9
1	4	0	4
3	4	0	4
4	4	0	4
2	8	3	9
0	0	0	0
1	5	0	5
3	11	5	7
0	0	0	0
0	0	0	0
1	7	0	7
0	12	6	6
2	7	3	7
0	9	2	10
1	13	9	3
0	8	4	10
1	6	0	7
0	7	0	8
0	0	0	0
3	9	5	9
2	5	0	6
2	2	0	2
1	4	0	4
2	10	6	9
1	1	0	1
0	11	0	11
1	6	5	7
0	12	0	12
2	5	0	6
3	11	5	9
0	3	0	2
0	8	1	11
3	5	0	5
1	7	0	7
4	4	0	4
1	6	6	5
0	7	0	8
2	10	0	10
0	2	2	2
0	8	4	8
0	0	0	0
0	10	0	10
2	6	0	6
6	0	0	6
0	0	0	0
2	7	0	7
1	3	1	3
0	0	0	0
0	7	0	8
1	11	3	8
2	5	0	5
2	10	0	10
0	7	0	8
0	0	0	0
1	1	0	1
0	0	0	0
0	3	3	3
0	7	3	5
3	7	0	9
0	0	0	0
0	0	0	0
1	3	0	3
2	13	3	14
0	13	6	6
4	4	0	4
6	0	0	6
1	4	0	4
2	3	0	4
4	4	0	4
1	7	0	7
0	5	6	6
0	3	3	7
0	10	7	9
0	5	0	6
1	2	0	2
0	1	0	2
0	10	10	6
1	2	0	2
1	5	7	2
2	4	10	5
3	3	0	5
2	11	3	10
0	0	0	0
0	0	0	0
0	0	0	0
3	5	0	5
2	6	2	6
1	2	6	4
2	6	0	6
0	0	0	0
1	5	0	5
0	1	0	2
4	0	0	4
2	6	0	6
2	5	0	5
0	6	3	5
0	0	2	2
1	8	5	6
1	8	0	9
1	5	4	7
6	0	0	6
1	2	3	3
1	7	0	7
2	8	9	6
0	0	0	0
0	2	0	0
0	0	0	0
3	5	3	5
0	0	0	0
0	7	7	7
0	4	8	6
1	3	0	4
2	2	0	2
0	7	0	7
0	8	4	8
2	13	9	5
1	7	0	7
0	11	4	10
0	0	0	0
2	6	0	6
4	7	5	7
3	9	3	9
0	0	0	0
1	2	0	2
1	10	0	10
2	3	0	2
0	12	10	3
3	7	7	7
2	6	0	6
1	6	0	6
4	4	0	4
2	6	0	7
0	13	0	13
0	0	0	0
0	0	0	0
1	4	0	7
2	10	8	7
1	3	0	3
2	7	5	7
2	6	0	6
0	6	1	3
1	2	0	2
0	8	0	8
0	7	0	5
0	2	0	2
3	11	5	7
0	6	0	0
1	7	0	7
0	0	0	0
0	8	0	8
1	5	3	5
2	2	0	2
2	6	0	6
0	0	0	0
2	10	0	10
1	3	0	4
2	10	5	8
3	6	3	6
2	6	0	6
0	0	0	0
2	5	0	8
1	11	1	9
0	2	0	1
0	0	0	0
1	4	0	4
2	6	0	6
0	5	0	5
1	7	5	9
4	4	0	4
0	12	9	4
0	2	0	2
1	11	9	8
2	3	4	4
0	12	2	10
2	6	0	6
1	4	0	5
1	1	0	1
1	11	3	6
0	6	0	3
0	4	0	4
0	9	7	8
1	4	0	4
0	9	0	10
0	0	0	0
0	5	0	5
1	11	0	11
1	9	0	9
0	0	0	0
1	7	0	7
2	6	0	6
1	4	0	4
1	13	5	7
4	4	0	4
1	7	3	5
0	7	1	7
0	7	0	7
0	0	0	0
0	0	0	0
0	9	3	8
0	3	0	4
1	4	0	4
1	12	6	9
1	6	0	8
2	6	0	6
2	10	2	10
4	4	0	4
2	4	4	6
2	10	0	11
1	4	0	4
0	12	6	2
1	10	6	6
6	4	0	7
0	8	0	8
2	6	0	6
1	7	4	7
0	0	0	0
3	11	5	7
2	8	0	10
0	0	0	0
1	9	4	6
1	13	0	13
0	1	0	2
1	8	0	8
1	11	1	7
0	2	0	1
1	6	0	6
2	3	0	3
0	10	1	5
0	0	0	0
2	7	3	3
1	10	3	6
2	6	0	6
0	2	0	2
2	10	4	8
3	11	5	9
1	11	0	11
0	8	6	8
0	10	3	6
2	5	0	6
1	3	1	3
1	4	0	4
0	5	0	6
0	0	0	0
0	4	0	4
0	0	6	6
0	0	8	8
0	5	0	6
2	6	0	6
1	10	0	10
1	2	0	3
2	6	3	6
4	4	0	4
1	6	6	4
1	7	0	7
0	0	0	0
0	4	0	2
0	0	0	0
1	5	0	5
1	7	4	4
0	8	0	8
1	3	2	3
0	6	0	7
0	0	0	0
6	4	0	7
0	12	0	12
0	0	0	0
1	11	6	7
0	2	0	2
3	4	5	3
0	0	0	0
6	0	0	6
1	2	5	4
0	2	1	1
1	2	0	2
1	11	0	11
0	12	0	12
1	11	0	11
1	8	6	8
0	3	0	4
0	1	0	2
0	4	0	4
4	4	0	4
2	9	9	4
1	1	0	1
2	6	0	6
0	8	8	7
1	7	0	7
1	2	0	2
0	12	10	8
0	2	0	0
1	1	0	1
2	12	2	13
2	12	2	14
0	7	8	8
2	6	0	6
1	12	3	10
4	4	0	4
0	0	0	0
0	4	0	4
1	10	4	1
0	8	0	8
1	13	0	13
1	8	0	8
0	7	0	8
1	7	3	7
4	0	6	8
2	10	2	11
4	4	0	4
0	8	6	6
2	13	9	5
0	8	0	8
0	2	0	2
4	4	0	4
0	1	1	1
2	6	0	4
0	6	2	6
4	4	0	4
0	5	1	5
2	7	3	9
0	2	0	4
0	10	0	10
1	1	0	1
0	10	3	10
4	4	0	4
0	0	0	0
0	0	0	0
1	10	5	6
1	4	0	4
1	4	0	4
0	8	0	8
0	0	0	0
0	7	0	8
2	6	0	6
2	10	0	10
1	10	0	10
0	2	1	3
1	8	0	8
0	7	8	4
0	2	2	2
2	10	0	10
2	11	0	11
0	11	4	11
0	0	0	0
0	0	0	0
1	2	0	2
0	13	8	13
0	6	0	6
0	7	0	7
6	7	7	7
0	0	0	0
0	10	0	7
0	0	0	0
1	1	0	1
1	6	0	6
1	7	0	7
0	0	0	0
1	4	0	7
2	10	0	10
2	3	0	4
0	0	0	0
4	4	0	4
1	6	0	7
0	9	0	10
1	6	2	8
0	6	0	6
1	7	1	8
3	7	0	9
0	10	0	10
0	0	0	0
0	0	0	0
1	1	0	1
2	10	0	10
2	10	3	8
0	2	0	0
1	7	0	7
1	3	1	3
0	9	0	9
0	0	0	0
1	7	2	2
1	2	0	2
1	12	7	7
0	4	4	0
0	2	0	2
0	2	0	4
2	9	5	5
1	12	10	10
6	0	0	6
1	7	6	6
0	5	6	8
0	10	10	1
0	9	0	10
0	8	0	8
1	5	2	7
4	4	0	4
0	0	0	0
1	5	7	4
2	7	0	7
0	10	6	10
1	5	4	6
0	2	0	2
2	10	2	8
0	6	4	4
0	8	0	8
1	9	0	9
2	10	0	10
0	1	2	0
2	10	4	9
2	11	6	10
4	0	8	7
1	10	0	10
1	2	0	2
1	1	1	1
1	7	0	7
2	4	0	6
1	6	6	6
1	2	1	1
0	5	0	5
0	8	8	6
0	0	0	0
0	1	6	2
1	2	0	2
2	4	2	4
1	2	0	2
1	9	3	9
0	13	4	13
0	6	0	0
0	0	0	0
3	11	4	8
1	2	0	2
0	2	0	2
0	8	4	10
0	0	2	2
1	11	0	11
0	0	0	0
3	5	0	5
1	1	0	1
0	6	0	6
0	0	0	0
0	0	0	0
3	4	0	8
2	4	0	4
2	9	4	8
1	3	0	3
2	8	0	8
3	11	5	7
2	5	10	4
0	2	0	0
1	4	0	4
0	2	0	2
2	6	0	6
2	6	0	6
1	0	0	1
1	3	0	3
1	7	1	7
0	0	0	0
1	7	2	5
0	0	0	0
4	4	0	4
6	0	0	6
1	11	0	11
1	2	2	5
1	3	0	4
3	10	4	7
1	7	7	5
0	2	2	2
0	2	5	6
0	6	6	8
2	13	9	5
1	4	0	4
1	4	1	3
0	0	0	0
1	10	3	8
1	8	5	7
1	2	0	2
1	3	0	3
1	9	5	8
1	2	3	4
3	11	7	9
2	12	6	9
0	8	0	8
1	12	0	13
4	4	0	4
3	7	0	9
0	3	5	2
0	0	0	0
0	8	0	11
4	4	0	4
0	8	2	10
4	4	4	7
0	6	0	6
0	11	5	7
0	11	6	6
2	6	4	7
1	3	0	5
0	10	0	8
0	6	0	4
3	7	0	9
1	10	5	7
0	11	13	5
1	7	0	7
3	4	0	4
3	4	0	4
1	8	4	3
1	11	0	11
1	10	6	10
2	7	0	8
1	7	0	7
1	3	0	3
1	2	0	2
1	4	0	4
0	0	0	0
2	6	0	6
2	10	0	10
1	3	0	4
0	6	2	6
2	12	5	9
1	9	11	5
2	7	4	4
0	6	2	2
2	6	0	6
0	11	6	6
1	1	0	1
0	0	0	0
3	9	0	9
3	9	9	6
3	5	0	5
1	9	1	10
0	2	6	4
0	2	0	2
2	6	0	6
4	0	0	4
3	3	0	3
0	11	2	11
0	12	4	10
4	0	0	4
6	0	0	6
0	13	2	8
2	8	2	8
1	9	3	7
0	6	0	0
1	10	0	10
4	0	0	4
3	13	7	7
0	5	0	5
0	11	8	4
2	8	9	6
0	12	6	2
1	7	0	7
1	12	8	8
0	14	10	2
3	12	5	6
4	4	0	4
1	4	0	4
2	6	0	4
0	10	5	8
2	12	0	11
4	4	0	4
0	6	1	7
4	0	4	4
0	13	8	6
2	2	4	2
0	11	8	9
2	5	0	4
1	7	0	7
4	4	0	4
0	0	0	0
0	0	0	0
0	6	0	0
0	6	0	0
0	11	5	11
3	8	6	6
0	12	0	12
3	9	0	9
3	3	0	3
1	3	0	3
2	8	3	5
2	6	0	5
1	12	12	5
0	7	0	8
0	0	0	0
0	11	4	11
2	8	0	10
0	14	4	8
1	8	0	9


==> tikz/f1_score/disambiguation.dat <==
x	y	std
10	0.04889853879251364	0.043958948820667226
13	0.46754126310958866	0.041558960923301136
18	0.533063180986263	0.021577234186399636
22	0.562912852907159	0.026885807117392208
27	0.5778615485701756	0.030880058539154744
31	0.5792485217337342	0.024644670981441165
35	0.5906945162254974	0.02090135952591632


==> tikz/f1_score/random.dat <==
x	y	std
10	0.06095437162673177	0.08421781079761043
15	0.48632994206320534	0.03663819828777759
19	0.5467767004709282	0.035060842667761605
23	0.5535190297274695	0.03631233329696192
29	0.5753736475082426	0.036494628444115475
34	0.5917543714380978	0.03155893554625157


==> tikz/f1_score/uncertainty.dat <==
x	y	std
10	0.041428037179071966	0.05242560254696973
15	0.47074184922714946	0.05154107263925624
20	0.5248344722780202	0.03015014166534508
25	0.5755449271968015	0.031206158425797895
30	0.5894057014931432	0.027303023003968165
35	0.6059473849715225	0.028653470364369427


==> tikz/profiles/disambiguation.dat <==
x	y	std
10	8.458542319749217	0.5241818423563467
13	5.4706112852664575	0.5793480242506925
18	4.5800026123301985	0.6073771340168296
22	4.110932601880878	0.434378930159783
27	4.19353448275862	0.6872946451896049
31	4.129858934169279	0.9708205651591033
35	4.080368338557994	0.6240162226797398


==> tikz/profiles/random.dat <==
x	y	std
10	8.38234064785789	0.4796282807586939
15	4.673171368861024	0.4604042171325128
19	4.073537095088819	0.37814659440214815
23	4.032314524555903	0.34441771736846394
29	3.7931295715778477	0.3458707563400809
34	3.698092998955068	0.5555847407546568


==> tikz/profiles/uncertainty.dat <==
x	y	std
10	8.48126959247649	0.5251162902135664
15	5.691314002089865	0.6193445657085478
20	4.43701671891327	0.6658063913887898
25	4.06323145245559	0.2887275600185008
30	3.911912225705329	0.372730103290177
35	3.921865203761756	0.47894579267934007

